Ionization chemistry in the inner disc: a combined treatment of ionic and thermionic emission and arbitrary grain size distributions

In the inner regions of protoplanetary discs, ionization chemistry controls the fluid viscosity, and is thus key to understanding various accretion, outflow and planet formation processes. The ionization is driven by thermal and non-thermal processes in the gas-phase, as well as by dust-gas interactions that lead to grain charging and ionic and thermionic emission from grain surfaces. The latter dust-gas interactions are moreover a strong function of the grain size distribution. However, analyses of chemical networks that include ionic/thermionic emission have so far only considered grains of a single size (or only approximately treated the effects of a size distribution), while analyses that include a distribution of grain sizes have ignored ionic/thermionic emission. Here, we: (1) investigate a general chemical network, widely applicable in inner disc regions, that includes gas-phase reactions, ionic and thermionic emission, and an arbitrary grain size distribution; (2) present a numerical method to solve this network in equilibrium; and (3) elucidate a general method to estimate the chemical time-scale. We show that: (a) approximating a grain size distribution by an "effective dust-to-gas ratio" (as done in previous work) can predict significantly inaccurate grain charges; and (b) grain charging significantly alters grain collisional time-scales in the inner disc. For conditions generally found in the inner disc, this work facilitates: (i) calculation of fluid resistivities and viscosity; and (ii) inclusion of the effect of grain charging on grain fragmentation and coagulation (a critical effect that is often ignored).

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
